Graph-Based Specification and Automated Construction of ILP Problems

In the Model-Driven Software Engineering (MDSE) community, the combination of techniques operating on graph-based models (e.g., Pattern Matching (PM) and Graph Transformation (GT)) and Integer Linear Programming (ILP) is a common occurrence, since ILP solvers offer a powerful approach to solve linear optimization problems and help to enforce global constraints while delivering optimal solutions. However, designing and specifying complex optimization problems from more abstract problem descriptions can be a challenging task. A designer must be an expert in the specific problem domain as well as the ILP optimization domain to translate the given problem into a valid ILP problem. Typically, domain-specific ILP problem generators are hand-crafted by experts, to avoid specifying a new ILP problem by hand for each new instance of a problem domain. Unfortunately, the task of writing ILP problem generators is an exercise, which has to be repeated for each new scenario, tool, and approach. For this purpose, we introduce the GIPS (Graph-Based ILP Problem Specification Tool) framework that simplifies the development of ILP problem generators for graph-based optimization problems and a new Domain-Specific Language (DSL) called GIPSL (Graph-Based ILP Problem Specification Language) that integrates GT and ILP problems on an abstract level. Our approach uses GIPSL specifications as a starting point to derive ILP problem generators for a specific application domain automatically. First experiments show that the derived ILP problem generators can compete with hand-crafted programs developed by ILP experts.

==> plots/eval/data/two-tier-8-pods-run-2/gips-two-tier-8-pods-l2-k2-stats.csv <==
counter,time-pm,time-pm-stddev,time-ilp,time-ilp-stddev,time-deploy,time-deploy-stddev,time-rest,time-rest-stddev,accepted-vnrs,accepted-vnrs-stddev,total-path-cost,total-path-cost-stddev,average-path-length,average-path-length-stddev,total-communication-cost-a,total-communication-cost-a-stddev,total-communication-cost-b,total-communication-cost-b-stddev,total-communication-cost-c,total-communication-cost-c-stddev,total-communication-cost-d,total-communication-cost-d-stddev,total-communication-objective-c,total-communication-objective-c-stddev,total-communication-objective-d,total-communication-objective-d-stddev,total-taf-communication-cost,total-taf-communication-cost-stddev,operation-cost,operation-cost-stddev,memory-start,memory-start-stddev,memory-ilp,memory-ilp-stddev,memory-end,memory-end-stddev,memory-pid-max,memory-pid-max-stddev,time-total,time-total-stddev
1,0.0,0.0,0.0,0.0,0.0,0.0,38.51219253399999,23.838493296098164,1.0,0.0,119.0,0.0,0.6666666666666666,0.0,40245.0,0.0,16098.0,0.0,16334.826368842274,0.0,16125.193215189933,1.8189894035458565E-12,16115.870162040927,0.0,16102.624208666206,1.8189894035458565E-12,236040.0,0.0,5.05787705257535,3.9720546451956367E-16,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,38.51219253399999,23.838493296098164
2,0.0,0.0,0.0,0.0,0.0,0.0,4.0876619945999995,0.19978809577788986,2.0,0.0,166.0,0.0,0.5714285714285714,0.0,53660.0,0.0,21464.0,0.0,21933.68882106617,0.0,21519.227969857013,0.03467638803865832,21490.044843181407,0.3140477090895466,21471.823777618578,0.09469805710797458,314748.0,0.0,7.518529822304845,0.40000000000000047,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,4.0876619945999995,0.19978809577788986
3,0.0,0.0,0.0,0.0,0.0,0.0,0.8960196329999999,0.03936233917820758,3.0,0.0,174.0,0.0,0.5,0.0,53660.0,0.0,21464.0,0.0,22166.603895889595,0.0,21547.11481962961,0.052014582059552054,21494.758619374967,0.3140477090895466,21472.672354181348,0.09469805710797458,316536.0,0.0,8.73290045671165,0.39999999999999947,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,0.8960196329999999,0.03936233917820758
4,0.0,0.0,0.0,0.0,0.0,0.0,4.3667219809999995,0.14518739338286532,4.0,0.0,227.0,0.0,0.43478260869565216,0.0,62600.0,0.0,25040.0,0.0,25968.56453377381,0.0,25152.600995385237,0.06494660712781788,25081.533913427218,0.3580167924332806,25053.38187524281,0.0894887709810362,427420.0,0.0,11.21962218551586,0.48989794855663577,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,4.3667219809999995,0.14518739338286532
5,0.0,0.0,0.0,0.0,0.0,0.0,1.3052805006,0.056428930615089995,5.0,0.0,241.0,0.0,0.37037037037037035,0.0,62600.0,0.0,25040.0,0.0,26193.392998138443,0.0,25182.228451761843,0.2270067602926272,25088.319958142005,1.1129842728939734,25055.812898121705,0.3351154568300664,446730.4,17164.8,13.107133457437158,0.6324555320336764,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.3052805006,0.056428930615089995
6,0.0,0.0,0.0,0.0,0.0,0.0,1.6232958042,0.16667866759473293,6.0,0.0,258.0,0.0,0.3125,0.0,62600.0,0.0,25040.0,0.0,26416.846144847572,0.0,25212.015349844583,0.2724081123501974,25097.29874737654,1.1129842728939734,25058.597237897036,0.3351154568300664,464610.4,17164.8,14.508547508468235,0.6324555320336764,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.6232958042,0.16667866759473293
7,0.0,0.0,0.0,0.0,0.0,0.0,7.701888073200001,0.9705251806230769,7.0,0.0,344.0,0.0,0.35,0.0,80480.0,0.0,32192.0,0.0,33782.294539118186,0.0,32395.952564762334,0.2682275145811423,32262.802158157527,0.8735345688194703,32215.622526928048,0.2867605380207726,650604.4,17164.8,17.871688613419728,0.48989794855663615,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,7.701888073200001,0.9705251806230769
8,0.0,0.0,0.0,0.0,0.0,0.0,6.936996258799999,0.34739689575735105,8.0,0.0,397.0,0.0,0.3404255319148936,0.0,89420.0,0.0,35768.0,0.0,37566.45811191201,0.0,36006.77103405202,0.32219019387075537,35847.20643133689,1.0171540260758711,35797.985337843995,0.31160661628721775,734644.4,17164.8,20.464245336999493,0.48989794855663654,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,6.936996258799999,0.34739689575735105
9,0.0,0.0,0.0,0.0,0.0,0.0,0.7719703893999998,0.1327219759641825,9.0,0.0,405.0,0.0,0.32653061224489793,0.0,89420.0,0.0,35768.0,0.0,37785.39898593258,0.0,36037.62523331687,0.08719442259233214,35851.325098056535,0.3897766493466346,35798.999738205945,0.05942073198897561,740012.4,17164.8,21.48151903953403,0.39999999999999825,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,0.7719703893999998,0.1327219759641825
10,0.0,0.0,0.0,0.0,0.0,0.0,28.0141179372,6.329137375682432,10.0,0.0,524.0,0.0,0.3793103448275862,0.0,120715.0,0.0,48286.0,0.0,50503.34382890165,0.0,48590.36532671847,0.1351752665239975,48385.385184112376,0.7372057225818738,48322.385790388595,0.12135643204570233,991089.6,15272.492731705588,25.288539036611713,0.7483314773547883,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,28.0141179372,6.329137375682432
11,0.0,0.0,0.0,0.0,0.0,0.0,0.8921191935999999,0.14648947869336448,11.0,0.0,532.0,0.0,0.36666666666666664,0.0,120715.0,0.0,48286.0,0.0,50716.577658404596,0.0,48622.0740797898,0.14869279317896628,48389.839628951064,0.7372057225818738,48323.28376985514,0.12135643204570232,994667.6,15272.492731705588,26.546131563497077,0.748331477354789,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,0.8921191935999999,0.14648947869336448
12,0.0,0.0,0.0,0.0,0.0,0.0,1.5144436249999997,0.06712992109530422,12.0,0.0,546.0,0.0,0.34375,0.0,120715.0,0.0,48286.0,0.0,50925.92503736541,0.0,48654.69287020814,0.43788382417684757,48397.46179467086,1.6416147646006283,48325.39115391234,0.3766457587723318,1017925.6,15272.492731705588,27.668748962072033,1.0954451150103335,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.5144436249999997,0.06712992109530422
13,0.0,0.0,0.0,0.0,0.0,0.0,1.2910157891999998,0.055459761806358567,13.0,0.0,560.0,0.0,0.3235294117647059,0.0,120715.0,0.0,48286.0,0.0,51132.4763609888,0.0,48688.33931540368,0.7238143240480059,48404.027822809854,1.3375194423637,48327.86358797769,0.46099271221534327,1028653.6,15272.492731705588,28.613426641312735,0.8000000000000007,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.2910157891999998,0.055459761806358567
14,0.0,0.0,0.0,0.0,0.0,0.0,1.0746817054,0.157969976667323,14.0,0.0,571.0,0.0,0.30985915492957744,0.0,120715.0,0.0,48286.0,0.0,51341.61703352444,0.0,48720.71238616727,0.7794923489731111,48410.92374119405,1.3375194423637,48329.16870783244,0.46099271221534327,1035807.6,15272.492731705588,29.847213487513358,0.7999999999999997,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.0746817054,0.157969976667323
15,0.0,0.0,0.0,0.0,0.0,0.0,21.576623702400003,3.09664276469639,15.0,0.0,651.0,0.0,0.33766233766233766,0.0,147545.0,0.0,59018.0,0.0,62264.870060539804,0.0,59488.71623028659,0.88690349464016,59154.49637938477,2.1235818432396574,59064.395373596824,0.5476221169213127,1164943.2,16056.200178124338,32.84733198800434,1.5491933384829648,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,21.576623702400003,3.09664276469639
16,0.0,0.0,0.0,0.0,0.0,0.0,28.4629141342,16.223100763947578,16.0,0.0,728.0,24.0,0.3395348837209302,0.018604651162790708,172585.0,12520.0,69034.0,5008.0,72442.64937694371,5008.0,69548.67758448454,5009.532113621774,69183.98787537478,5003.965466314303,69087.04627837156,5009.215276059054,1369851.6,62843.09276157564,37.186471313672754,2.638181191654583,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,28.4629141342,16.223100763947578
17,0.0,0.0,0.0,0.0,0.0,0.0,34.2885314812,13.958321396282516,17.0,0.0,814.0,24.0,0.3531914893617022,0.01702127659574468,190465.0,12520.0,76186.0,5008.0,79760.251140018,5008.0,76743.78226248182,5009.902569535412,76347.51766682789,5003.841646896898,76244.87928536741,5009.316025030012,1516831.2,63876.487938520855,40.31664431337268,2.4979991993593567,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,34.2885314812,13.958321396282516
18,0.0,0.0,0.0,0.0,0.0,0.0,28.929811729799997,8.035339283906202,18.0,0.0,900.0,24.0,0.36470588235294116,0.015686274509803932,208345.0,12520.0,83338.0,5008.0,87085.99380038865,5008.0,83935.70657310801,5010.1108808164945,83513.87992442399,5003.673587835514,83401.59667188468,5009.364644933886,1660230.8,63908.54697894484,43.59270740021021,2.6076809620810573,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,28.929811729799997,8.035339283906202
19,0.0,0.0,0.0,0.0,0.0,0.0,1.7436899254,0.09951841895964456,19.0,0.0,914.0,24.0,0.35094339622641507,0.015094339622641506,208345.0,12520.0,83338.0,5008.0,87274.41962627321,5008.0,83972.53544184932,5009.722132461975,83521.22574493122,5004.646767053974,83403.77648593017,5009.090604739564,1672748.8,63908.54697894484,44.74000655661027,2.2271057451320058,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.7436899254,0.09951841895964456
20,0.0,0.0,0.0,0.0,0.0,0.0,3.4581229741999997,0.09705115554111067,20.0,0.0,961.0,24.0,0.35315315315315315,0.014414414414414399,217285.0,12520.0,86914.0,5008.0,91026.3152772896,5008.0,87587.90660964508,5009.412099655046,87105.83449420481,5005.21642391264,86982.7260401089,5008.90343196091,1722816.8,63908.54697894484,46.66141204517335,1.939071942966528,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,3.4581229741999997,0.09705115554111067
21,0.0,0.0,0.0,0.0,0.0,0.0,1.4096940318,0.14243470035373246,21.0,0.0,975.0,24.0,0.3408695652173913,0.013913043478260856,217285.0,12520.0,86914.0,5008.0,91198.31320280954,5008.0,87629.61104684882,5009.482706622069,87111.4310964249,5005.21642391264,86985.58491757966,5008.903431960909,1738914.8,63908.54697894484,48.19502852683267,1.9390719429665288,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.4096940318,0.14243470035373246
22,0.0,0.0,0.0,0.0,0.0,0.0,1.395042412,0.14624825970430366,22.0,0.0,989.0,24.0,0.3294117647058824,0.013445378151260524,217285.0,12520.0,86914.0,5008.0,91376.84802437201,5008.0,87668.29917606241,5009.553313778023,87118.79835226908,5005.21642391264,86987.75668958524,5008.90343196091,1751432.8,63908.54697894484,49.58109053981802,1.939071942966529,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.395042412,0.14624825970430366
23,0.0,0.0,0.0,0.0,0.0,0.0,56.51803321679999,15.000864516598323,23.0,0.0,1138.0,24.0,0.36875,0.0125,270945.0,12520.0,108378.0,5008.0,112983.54266428668,5008.0,109176.69515127808,5009.109370778452,108600.61177257188,5006.08005288735,108456.38039749842,5008.718096491126,2074076.0,58701.78856559654,53.65300486541044,1.6248076809271874,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,56.51803321679999,15.000864516598323
24,0.0,0.0,0.0,0.0,0.0,0.0,2.1615394228,0.11371730093602309,24.0,0.0,1155.0,24.0,0.35488721804511275,0.012030075187969924,270945.0,12520.0,108378.0,5008.0,113157.94446446747,5008.0,109216.39318822006,5009.404819283442,108609.55373291913,5005.742848373669,108459.20113147477,5008.828684701252,2093746.0,58701.78856559654,54.811882437951866,1.7204650534085222,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2.1615394228,0.11371730093602309
25,0.0,0.0,0.0,0.0,0.0,0.0,29.3137232754,3.67004884182274,25.0,0.0,1238.0,24.0,0.36571428571428577,0.011428571428571432,288825.0,12520.0,115530.0,5008.0,120449.00945240632,5008.0,116415.48669565888,5009.287517748792,115773.23175820001,5005.554967128836,115615.56724970415,5008.79555254757,2208535.6,58806.2991782343,57.81320730124911,1.9595917942265377,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,29.3137232754,3.67004884182274
26,0.0,0.0,0.0,0.0,0.0,0.0,101.34918200199999,12.709225464958323,26.0,0.0,1420.0,24.0,0.40800000000000003,0.01066666666666667,342475.0,12520.0,136990.0,5008.0,142013.85911970958,5008.0,137928.57234056707,5008.841002524142,137251.3188097678,5006.137946000263,137081.43559622127,5008.655105044709,2554720.4,57682.10157613885,62.79154974731307,1.46969384566991,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,101.34918200199999,12.709225464958323
27,0.0,0.0,0.0,0.0,0.0,0.0,1.2592799812000002,0.08190458814156189,27.0,0.0,1431.0,24.0,0.4,0.010457516339869289,342475.0,12520.0,136990.0,5008.0,142186.58535398543,5008.0,137967.88281538003,5008.549100639034,137257.71836941075,5006.783467471562,137082.84200981425,5008.519924706269,2561874.4,57682.10157613885,63.844625259439155,1.0954451150103335,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.2592799812000002,0.08190458814156189
28,0.0,0.0,0.0,0.0,0.0,0.0,33.6370822254,8.842611854916633,28.0,0.0,1580.0,24.0,0.4271604938271604,0.009876543209876543,400610.0,12520.0,160244.0,5008.0,165547.93931012973,5008.0,161277.5771969564,5009.080076186806,160525.44828048552,5005.946504955641,160342.97891031884,5008.728258792059,2870195.6,60858.081815318496,67.25786535559845,1.4966629547095678,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,33.6370822254,8.842611854916633
29,0.0,0.0,0.0,0.0,0.0,0.0,1.2710020016,0.06818095387656048,29.0,0.0,1591.0,24.0,0.41939393939393943,0.009696969696969693,400610.0,12520.0,160244.0,5008.0,165710.4979889579,5008.0,161319.9647253896,5009.696643703587,160530.47711016424,5005.351274201671,160344.79067080055,5008.910789117088,2877349.6,60858.081815318496,68.16668978209299,1.8973665961010187,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.2710020016,0.06818095387656048
30,0.0,0.0,0.0,0.0,0.0,0.0,32.867521676,6.770573397109226,30.0,0.0,1680.0,24.0,0.4206896551724138,0.009195402298850562,418490.0,12520.0,167396.0,5008.0,172988.1154137049,5008.0,168523.07347562868,5010.687539218247,167697.05141801108,5004.836785314701,167502.7449511253,5009.233928379627,3052937.2,61759.186232980755,70.86538429216793,1.6733200530681391,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,32.867521676,6.770573397109226
31,0.0,0.0,0.0,0.0,0.0,0.0,1.5594391198,0.14783321359462248,31.0,0.0,1694.0,24.0,0.41123595505617977,0.008988764044943821,418490.0,12520.0,167396.0,5008.0,173143.16538534593,5008.0,168566.79079112946,5010.65639056607,167703.73569252845,5005.151592258635,167505.08378905055,5009.168056288551,3069033.2,61759.186232980755,71.60252273821582,1.496662954709569,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.5594391198,0.14783321359462248
32,0.0,0.0,0.0,0.0,0.0,0.0,101.9695654776,10.528833778537814,32.0,0.0,1846.0,24.0,0.4319148936170213,0.008510638297872353,476625.0,12520.0,190650.0,5008.0,196481.61947515607,5008.0,191882.1932692542,5011.15315985347,190972.8343409015,5004.550723654243,190766.14539185923,5009.305736013986,3487938.4,73587.43117027526,75.05396380045764,1.8330302779823389,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,101.9695654776,10.528833778537814
33,0.0,0.0,0.0,0.0,0.0,0.0,1.6295214398,0.19017705179251998,33.0,0.0,1860.0,24.0,0.4229166666666666,0.008333333333333326,476625.0,12520.0,190650.0,5008.0,196624.98758332897,5008.0,191929.46708962694,5012.080339141154,190978.6077786809,5003.793138256436,190768.82285717278,5009.54684640021,3521930.4,73587.43117027526,75.84659006738414,2.0396078054371087,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.6295214398,0.19017705179251998
34,0.0,0.0,0.0,0.0,0.0,0.0,8.7742007692,1.1400596687500006,34.0,0.0,1913.0,24.0,0.4180904522613066,0.008040201005025116,485565.0,12520.0,194226.0,5008.0,200311.19006123766,5008.0,195560.92481301897,5011.638019063934,194565.00772914608,5003.986208845259,194349.85590285197,5009.418298712563,3604180.4,73587.43117027526,78.54127390943468,2.039607805437117,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,8.7742007692,1.1400596687500006
35,0.0,0.0,0.0,0.0,0.0,0.0,2.0551698014,0.25371809413291807,35.0,0.0,1930.0,24.0,0.40784313725490196,0.007843137254901955,485565.0,12520.0,194226.0,5008.0,200435.04633977916,5008.0,195613.0795329437,5011.745077407096,194572.13345775605,5003.986208845259,194353.36431600776,5009.418298712563,3632798.4,73587.43117027526,80.06622533543657,2.0396078054371127,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2.0551698014,0.25371809413291807
36,0.0,0.0,0.0,0.0,0.0,0.0,2.1374094234,0.22121060258276026,36.0,0.0,1947.0,24.0,0.3980861244019139,0.007655502392344493,485565.0,12520.0,194226.0,5008.0,200561.45429136604,5008.0,195665.6924488261,5011.267862614626,194578.3437037658,5004.505497559729,194357.18072765687,5009.23285775192,3652468.4,73587.43117027526,80.93838619105517,1.9595917942265337,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2.1374094234,0.22121060258276026
37,0.0,0.0,0.0,0.0,0.0,0.0,2.4224218544,0.2050817971410649,37.0,0.0,1967.0,24.0,0.3869767441860465,0.007441860465116279,485565.0,12520.0,194226.0,5008.0,200686.3545279801,5008.0,195716.1994578325,5011.358725426267,194588.05971379616,5004.505497559729,194360.88595232082,5009.23285775192,3679288.4,73587.43117027526,82.39860785603523,1.9595917942265346,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2.4224218544,0.2050817971410649
38,0.0,0.0,0.0,0.0,0.0,0.0,1.1377727194,0.1650233142012738,38.0,0.0,1978.0,24.0,0.381651376146789,0.007339449541284404,485565.0,12520.0,194226.0,5008.0,200826.18566283025,5008.0,195762.70290002052,5011.783569763387,194593.58767268117,5004.142307248087,194362.49841286536,5009.319636608975,3686442.4,73587.43117027526,83.30363453657677,2.227105745132001,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.1377727194,0.1650233142012738
39,0.0,0.0,0.0,0.0,0.0,0.0,1.5989793159999999,0.225120787087056,39.0,0.0,1992.0,24.0,0.3747747747747748,0.007207207207207222,485565.0,12520.0,194226.0,5008.0,200942.0173752224,5008.0,195817.5326141843,5012.717785535874,194599.00240416173,5003.816460688886,194365.46197851232,5009.48250502222,3697170.4,73587.43117027526,84.59814209211618,2.2803508501982748,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1.5989793159999999,0.225120787087056
40,0.0,0.0,0.0,0.0,0.0,0.0,11.0950068258,0.7902328212172384,40.0,0.0,2141.0,24.0,0.3948051948051948,0.006926406926406936,534750.0,12520.0,213900.0,5008.0,220643.12583807856,5008.0,215563.02706644443,5012.179386334598,214288.59657157306,5004.51622680277,214044.99279251735,5009.321431838552,3947138.8,73975.75950647617,89.20728468267868,1.8547236990991243,-1.0,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,11.0950068258,0.7902328212172384


==> plots/eval/data/two-tier-8-pods-run-2/mdvne-metrics-stats.csv <==
counter,time-pm,time-pm-stddev,time-ilp,time-ilp-stddev,time-deploy,time-deploy-stddev,time-rest,time-rest-stddev,accepted-vnrs,accepted-vnrs-stddev,total-path-cost,total-path-cost-stddev,average-path-length,average-path-length-stddev,total-communication-cost-a,total-communication-cost-a-stddev,total-communication-cost-b,total-communication-cost-b-stddev,total-communication-cost-c,total-communication-cost-c-stddev,total-communication-cost-d,total-communication-cost-d-stddev,total-communication-objective-c,total-communication-objective-c-stddev,total-communication-objective-d,total-communication-objective-d-stddev,total-taf-communication-cost,total-taf-communication-cost-stddev,operation-cost,operation-cost-stddev,memory-start,memory-start-stddev,memory-ilp,memory-ilp-stddev,memory-end,memory-end-stddev,memory-pid-max,memory-pid-max-stddev,time-total,time-total-stddev
1,0.6412177898,0.038118043049095815,24.7276449308,0.8737592563306434,0.007454148000000001,5.645268065156871E-4,4.1217884712,0.16150440683016465,1.0,0.0,119.0,0.0,0.6666666666666666,0.0,40245.0,0.0,16098.0,0.0,16334.826368842274,0.0,16098.004222502777,0.0,16116.778516468592,0.0,16103.34399435276,1.8189894035458565E-12,1015409.0,0.0,4.05787705257535,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1157.91875,80.2376191910457,29.498105339800002,0.9887075002699055
2,0.1797381264,0.04656631553481132,13.7099725374,0.4388548729720308,0.006910367200000001,6.816275543392885E-4,2.4664678814,0.03952530599178277,2.0,0.0,166.0,0.0,0.5714285714285714,0.0,53660.0,0.0,21464.0,0.0,21698.844410533085,0.0,21464.00425813839,0.0,21492.64730053302,0.0,21473.15369886649,0.0,1113811.0,0.0,6.718529822304845,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1332.92421875,78.37610631913304,16.363088912400002,0.4517808237525718
3,0.09846326799999999,0.012488488674728035,0.0818187692,0.0023976275557486735,0.0066459696,6.819681760729309E-4,2.3556574612,0.02380221350974653,3.0,0.0,174.0,0.0,0.5,0.0,53660.0,0.0,21464.0,0.0,21698.201298629865,0.0,21464.004269831148,0.0,21499.717964823358,0.0,21474.426563710644,0.0,1115599.0,0.0,7.93290045671165,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1401.40703125,92.23261625753106,2.542585468,0.02950902253114349
4,0.1616431334,0.012681697341616218,3.4499629812,0.10932585697519517,0.005304834600000001,7.923707167654798E-4,2.8131548362000003,0.203623168088976,4.0,0.0,227.0,0.0,0.43478260869565216,0.0,62600.0,0.0,25040.0,0.0,25272.141133443452,0.0,25040.00430772429,0.0,25087.149912221357,0.0,25055.99171512869,0.0,1491332.0,0.0,9.61962218551586,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1633.49140625,43.50480077450864,6.430065785399999,0.17980926446308285
5,0.08598502,0.007335198558377846,0.10816080219999999,0.001820814286429388,0.005793148999999999,8.434928542476219E-4,2.7769729696,0.2603393506267303,5.0,0.0,241.0,0.0,0.37037037037037035,0.0,62600.0,0.0,25040.0,0.0,25270.67859962769,0.0,25040.004335035854,0.0,25094.837243142538,0.0,25059.24381917577,0.0,1583478.0,0.0,11.107133457437158,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1735.8765625,100.52801088701791,2.9769119408,0.25598492284129887
6,0.10000935960000001,0.007508372956609459,0.155915916,0.003942235277594421,0.0043646734,8.507483545927316E-4,2.6499181448,0.07808068884522973,6.0,0.0,258.0,0.0,0.3125,0.0,62600.0,0.0,25040.0,0.0,25269.474357474595,0.0,25040.00435778538,0.0,25105.61179022398,0.0,25062.585026906163,0.0,1614779.0,0.0,12.508547508468231,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,1875.53359375,46.25304338329313,2.9102080938,0.07837195429309479
7,0.14553791200000002,0.03926343016651338,35.7545059386,0.7193862435352026,0.004910479,0.001044791074672635,3.1795222508000003,0.08719551399210795,7.0,0.0,344.0,0.0,0.35,0.0,80480.0,0.0,32192.0,0.0,32419.18493415974,0.0,32192.00440170033,0.0,32272.87828549277,0.0,32220.25140297959,0.0,2046871.0,0.0,16.271688613419734,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2238.8984375,133.4585847885394,39.0844765804,0.674567743513945
8,0.1108103962,0.0075529069029007185,9.0284237098,0.2349324810893867,0.0063463354,8.669888057248722E-4,3.4683601822,0.11174830655667357,8.0,0.0,397.0,0.0,0.3404255319148936,0.0,89420.0,0.0,35768.0,0.0,35992.807263989,0.0,35768.00444825484,0.0,35858.58100723382,0.0,35803.54215119527,0.0,2223097.0,0.0,19.064245336999498,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2275.8578125,150.71817152481384,12.6139406236,0.15054246327711046
9,0.0530265322,0.003793572735516871,0.0960518798,0.005138621004053691,0.0057846944,0.0011816180669249434,3.0904791394,0.06890229398981958,9.0,0.0,405.0,0.0,0.32653061224489793,0.0,89420.0,0.0,35768.0,0.0,35992.1554428814,0.0,35768.00446118991,0.0,35865.62554391101,0.0,35804.81973699153,0.0,2268726.0,0.0,20.281519039534032,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2291.50625,156.35585649755492,3.2453422458000007,0.06489953108295289
10,0.14849654419999997,0.010391079642269175,39.3019156398,0.8395097649628825,0.0072340296,0.0018679810730426155,3.7714611945999996,0.1783691121138443,10.0,0.0,524.0,0.0,0.3793103448275862,0.0,120715.0,0.0,48286.0,0.0,48507.734382890165,0.0,48286.00450990048,0.0,48400.12263842113,0.0,48329.13212111412,0.0,2865401.0,0.0,24.08853903661172,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2838.4109375,73.65907126279068,43.2291074082,0.9555522868950181
11,0.05839952260000001,0.0028644803430354785,0.10781145119999999,0.0032069654702849143,0.0070408388,0.001699083146121861,3.4021261488,0.258288005371625,11.0,0.0,532.0,0.0,0.36666666666666664,0.0,120715.0,0.0,48286.0,0.0,48506.96160530951,0.0,48286.00452567313,0.0,48406.804305679165,0.0,48330.47909031394,0.0,2877031.0,0.0,25.34613156349709,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2848.884375,54.80595517065613,3.5753779613999996,0.2617785931764162
12,0.0692428058,0.0015662374698325158,0.12802046679999998,0.0026941027724550876,0.0074497408,0.0015685728190360049,3.0529166358000004,0.07484656610843754,12.0,0.0,546.0,0.0,0.34375,0.0,120715.0,0.0,48286.0,0.0,48505.993753113784,0.0,48286.004545583615,0.0,48416.96504470054,0.0,48332.93954126611,0.0,2941445.0,0.0,26.668748962072033,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,2885.8046875,44.347256952586704,3.2576296491999996,0.072457858587704
13,0.0867810798,0.007604384505952112,0.14538009500000001,0.0038814449242356597,0.007400702399999999,8.066849170883512E-4,3.2413719314000007,0.017886745656462363,13.0,0.0,560.0,0.0,0.3235294117647059,0.0,120715.0,0.0,48286.0,0.0,48504.95972007606,0.0,48286.00456705005,0.0,48426.79487951193,0.0,48335.48281899963,0.0,2960228.0,0.0,28.013426641312737,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,3162.4734375,68.4622949964551,3.4809338085999997,0.02324603143169984
14,0.070158942,0.010025026738552613,0.11884768240000002,0.003658155737169789,0.0078636752,7.24438636988227E-4,3.2586446436000003,0.04550817672202576,14.0,0.0,571.0,0.0,0.30985915492957744,0.0,120715.0,0.0,48286.0,0.0,48504.25835953746,0.0,48286.004581725996,0.0,48430.969942585565,0.0,48338.83131639095,0.0,3011222.0,0.0,28.247213487513363,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,3175.50234375,74.95881562102379,3.4555149432,0.04985925035034795
15,0.0929704858,0.005325031027299253,26.4450402126,0.32576587155277376,0.010711396,0.002759447094491721,3.6200872496,0.043214216643371176,15.0,0.0,602.0,0.0,0.36363636363636365,0.0,145760.0,0.0,73331.0,0.0,73547.45800403599,0.0,73331.00461983378,0.0,73489.35648426972,0.0,73386.6729375544,0.0,3250064.0,0.0,33.84733198800434,0.0,-1.0,0.0,-1.0,0.0,-1.0,0.0,3542.3828125,70.43911442907793,30.168809344,0.30503419304996715
16,0.1260585656,0.005598895479974766,41.7513715532,1.0803280456848519,0.012953501000000001,0.0034070453464180367,4.1027462038,0.04386777428301343,16.0,0.0,691.0,0.0,0.37209302325581395,0.0,177060.0,0.0,85851.0,0.0,86064.04058605898,0.0,85851.00469394127,0.0,86022.57814065684,0.09229981642297327,85914.73192375999,0.1696414378873167,3853905.0,0.0,37.58647131367276,0.48989794855663565,-1.0,0.0,-1.0,0.0,-1.0,0.0,4002.39375,73.04049702269465,45.9931298236,1.0691151331753022
17,0.113100507,0.0034753662550650404,39.4792212606,6.4067799178323,0.016746012999999997,0.002133456812637837,4.387875205,0.03745919151963045,17.0,0.0,777.0,0.0,0.3829787234042553,0.0,194940.0,0.0,93003.0,0.0,93213.25006705988,0.0,93003.00475624105,0.0,93187.61652200315,0.17346544359654115,93073.38116834138,0.13987034579312305,4625067.0,0.0,40.91664431337267,5.503840364735051E-15,-1.0,0.0,-1.0,0.0,-1.0,0.0,4154.534375,95.15510279352591,43.9969429856,6.374419920175306
18,0.1107825916,0.006651912421663547,45.547043814800006,8.952643015106425,0.017189789,0.003425894892577705,4.5640456296,0.07843781051473528,18.0,0.0,863.0,0.0,0.39215686274509803,0.0,212820.0,0.0,100155.0,0.0,100363.22187779937,0.0,100155.00480256931,0.0,100355.16402084734,0.3947426420468719,100230.91651454662,0.15603094781867693,4828997.0,0.0,44.192707400210196,0.48989794855663565,-1.0,0.0,-1.0,0.0,-1.0,0.0,4766.29140625,464.19846367209914,50.239061825,8.973405289983356
19,0.0785339964,0.01583761579466962,0.1774691024,0.006260238973446762,0.015942368000000002,0.004179034891907268,4.2760367496,0.06896990687404597,19.0,0.0,877.0,0.0,0.37735849056603776,0.0,212820.0,0.0,100155.0,0.0,100362.17998033017,0.0,100155.00482672118,0.0,100364.95453350134,0.3947426420468719,100233.47000698195,0.15603094781867693,4870146.0,0.0,45.540006556610265,0.48989794855662866,-1.0,0.0,-1.0,0.0,-1.0,0.0,4769.3953125,466.88972131294105,4.5479822163999994,0.07949703367369883
20,0.0814214256,0.005172157490519353,3.5920843752,0.44107834496218756,0.015582459600000001,0.002037496023922363,4.4458264324000005,0.04592899772564716,20.0,0.0,924.0,0.0,0.3783783783783784,0.0,221760.0,0.0,103731.0,0.0,103936.61576386448,0.0,103731.00486344034,0.0,103951.78002852481,0.7021257151323821,103812.83843438124,0.1516348531433309,4946179.0,0.0,47.66141204517335,0.9797958971132678,-1.0,0.0,-1.0,0.0,-1.0,0.0,4769.3953125,466.88972131294105,8.134914692799999,0.4722862023278144
21,0.10282048619999999,0.01049978321682827,0.17732239519999998,0.005182315937569049,0.015442344799999999,0.0019226889446101677,4.464237178199999,0.07230382517793238,21.0,0.0,938.0,0.0,0.3652173913043478,0.0,221760.0,0.0,103731.0,0.0,103935.0149144195,0.0,103731.00490160243,0.0,103958.77578129992,0.7021257151323821,103816.41203121972,0.1516348531433309,4973909.0,0.0,49.19502852683266,0.9797958971132643,-1.0,0.0,-1.0,0.0,-1.0,0.0,4769.3953125,466.88972131294105,4.7598224044,0.0872079598898812
22,0.0667261742,0.005288907622200199,0.191991364,0.009879177102008693,0.0160877882,0.0020155577780052256,4.617902475399999,0.07138932029843159,22.0,0.0,952.0,0.0,0.35294117647058826,0.0,221760.0,0.0,103731.0,0.0,103933.85672838055,0.0,103731.00492958754,0.0,103966.57579108048,0.44836697732146946,103819.52539804978,0.17386299744019426,4992692.0,0.0,49.981090539818005,0.48989794855663216,-1.0,0.0,-1.0,0.0,-1.0,0.0,4769.3953125,466.88972131294105,4.8927078018,0.08622261688361187
23,0.11890718219999999,0.007797661981353167,54.3373288968,12.117404655831482,0.0209485262,0.004468137924940966,5.4863695998,0.07080096677455687,23.0,0.0,998.0,0.0,0.3984375,0.0,273643.0,0.0,155614.0,0.0,155814.24098540377,0.0,155614.0049939826,0.0,155865.8706686042,3.088081651544772,155708.1823759853,1.3209417521291438,5845955.8,12270.963815446608,55.253004865410425,7.105427357601002E-15,-1.0,0.0,-1.0,0.0,-1.0,0.0,5307.49296875,160.58197484316617,59.963554205,12.073252655694871
24,0.0792277518,0.008824284852191716,0.22995023779999996,0.012529696059375133,0.0213289104,0.0048245947107217035,5.1744482972,0.058784009209674505,24.0,0.0,1015.0,0.0,0.38345864661654133,0.0,273643.0,0.0,155614.0,0.0,155813.16435268614,0.0,155614.00502097883,0.0,155875.35704490618,4.765024695181516,155711.94118871648,1.842914739237847,5882626.8,12270.963815446608,56.01188243795186,0.4898979485566426,-1.0,0.0,-1.0,0.0,-1.0,0.0,5318.8234375,156.0911648231246,5.5049551972,0.06949811111329599
25,0.127131891,0.010969070968186142,30.3104414334,5.179758806341428,0.022174904,0.005103479616265357,5.571919587,0.386625973495708,25.0,0.0,1051.0,0.0,0.4142857142857143,0.0,289739.0,0.0,171710.0,0.0,171906.76037809625,0.0,171710.00508232403,0.0,171982.67043532635,9.482792109765361,171812.81986398407,3.4494603381656987,6045754.4,14022.838879485138,61.013207301249096,1.9595917942265495,-1.0,0.0,-1.0,0.0,-1.0,0.0,5597.7234375,187.89377489563418,36.0316678154,5.005682426250776
26,0.1523962734,0.0063030126532989846,61.5866557154,4.918179470382258,0.0254568658,0.006371819916350002,5.3968341446000005,0.2339517295370069,26.0,0.0,1102.0,0.0,0.4533333333333333,0.0,323727.0,0.0,205698.0,0.0,205891.22535075806,0.0,205698.00517530437,0.0,205991.65771878808,9.460771247160462,205805.70107900127,3.509889377918159,6641524.0,876.9173279163778,67.39154974731306,0.9797958971132852,-1.0,0.0,-1.0,0.0,-1.0,0.0,6627.83125,328.61986576705584,67.1613429992,4.750493427589423
27,0.05503033659999999,0.0030827192227452444,0.20366047859999997,0.011137829606538764,0.0251269766,0.005813640805185459,4.768140355800001,0.27148029962438675,27.0,0.0,1113.0,0.0,0.4444444444444445,5.551115123125783E-17,323727.0,0.0,205698.0,0.0,205890.46612422168,0.0,205698.00519571954,0.0,205999.8643989943,8.534357510781968,205807.64646269963,3.31358016610135,6729200.0,876.9173279163778,68.24462525943915,0.48989794855664953,-1.0,0.0,-1.0,0.0,-1.0,0.0,6754.6,308.63631231008316,5.051958147599999,0.27986382915181196
28,0.15972809100000002,0.004795605096834724,49.2775713358,2.590076204290892,0.040544108399999994,0.03641850604369035,5.393049496800001,0.12129320945565518,28.0,0.0,1262.0,0.0,0.4691358024691358,0.0,381862.0,0.0,228952.0,0.0,229141.4264039332,0.0,228952.0052790951,0.0,229268.45402027183,3.9569618288774646,229068.8739153795,2.072451329406446,7597502.6,3505.7097198712845,72.65786535559845,1.4696938456698998,-1.0,0.0,-1.0,0.0,-1.0,0.0,6913.790625,311.3822313652623,54.87089303199999,2.483663200174659
29,0.0556865092,0.003649846196143525,0.2261894602,0.00751520322313523,0.0250076236,0.003725902689005638,4.87009108,0.15107855832441078,29.0,0.0,1273.0,0.0,0.46060606060606063,0.0,381862.0,0.0,228952.0,0.0,229140.49993065372,0.0,228952.00530504173,0.0,229273.7746966107,2.471711227596722,229071.7072616062,1.4471378755233553,7615392.6,3505.7097198712845,72.96668978209298,1.4696938456698998,-1.0,0.0,-1.0,0.0,-1.0,0.0,6926.29609375,304.92074735371494,5.176974673,0.1546393184122575
30,0.12116552600000001,0.0138953524898134,31.423276958400002,2.855559233890103,0.025899474999999998,0.002003497996259242,5.547343885799999,0.2967339933037731,30.0,0.0,1362.0,0.0,0.45977011494252873,0.0,399742.0,0.0,236104.0,0.0,236290.4038471235,0.0,236104.00536469612,2.9103830456733704E-11,236439.91042227726,0.011220091655269352,236230.7006334179,0.3533585079469096,8175938.0,1753.8346558327555,74.66538429216791,1.4696938456699,-1.0,0.0,-1.0,0.0,-1.0,0.0,7179.19921875,212.06919232643003,37.1176858452,2.8862443618427283
31,0.065642715,0.005264107930001665,0.2473039204,0.013293693526399085,0.0269348414,0.0014983429065111367,5.1532519632,0.16424225285951913,31.0,0.0,1376.0,0.0,0.44943820224719105,5.551115123125783E-17,399742.0,0.0,236104.0,0.0,236289.39243178535,0.0,236104.00539396345,0.0,236448.39191918037,1.2044697555684845,236233.59840717603,0.6664218104654323,8211720.0,1753.8346558327555,75.40252273821582,0.9797958971132643,-1.0,0.0,-1.0,0.0,-1.0,0.0,7190.1390625,198.41686806190177,5.493133439999999,0.17996919598793312
32,0.130642498,0.0070642623155260905,69.16373600739999,8.588163778964423,0.0320257822,0.007150229957099545,6.188461597200001,0.08877865220136323,32.0,0.0,1427.0,0.0,0.4787234042553192,0.0,440887.0,0.0,277249.0,0.0,277431.2381085986,0.0,277249.0054873265,0.0,277608.8820539789,3.9590889607514024,277385.743567527,1.9015228610162294,8900866.2,34186.05864617915,79.6539638004576,0.4898979485566426,-1.0,0.0,-1.0,0.0,-1.0,0.0,7843.4171875,232.6580029840776,75.5148658848,8.664839470161425
33,0.0666933232,0.0041434396883517155,0.2578022988,0.01873598767734253,0.029714248,0.005922483838327296,5.5608545912,0.14233730737823946,33.0,0.0,1441.0,0.0,0.46875,0.0,440887.0,0.0,277249.0,0.0,277430.06022979785,0.0,277249.005523024,0.0,277617.992659975,3.9590889607514024,277388.4876220949,1.9015228610162291,8959909.2,34186.05864617915,81.04659006738413,0.4898979485566426,-1.0,0.0,-1.0,0.0,-1.0,0.0,7893.853125,246.37039235815837,5.915064461200001,0.16509309917288942
34,0.09553321000000001,0.00457932360858588,21.582630205599997,4.599386430558723,0.0283124508,0.002024929155594971,5.584433837,0.1694594257133695,34.0,0.0,1494.0,0.0,0.46231155778894467,5.551115123125783E-17,449827.0,0.0,280825.0,0.0,281003.9761782717,0.0,280825.00558733573,0.0,281203.4460535705,4.583968552318186,280971.17491309065,2.2967216354884736,9081547.2,34186.05864617915,82.74127390943468,0.4898979485566356,-1.0,0.0,-1.0,0.0,-1.0,0.0,7965.62109375,215.12679783780825,27.290909703399997,4.552068279712393
35,0.0731991544,0.004248017269310077,0.28146693,0.063857413924776,0.028156690199999994,0.003120790855517518,5.4966387472000005,0.1394570879523687,35.0,0.0,1511.0,0.0,0.45098039215686275,0.0,449827.0,0.0,280825.0,0.0,281002.4013239937,0.0,280825.0056369365,0.0,281211.99692790245,4.583968552318186,280975.3850088776,2.2967216354884736,9253320.2,34186.05864617915,84.26622533543654,0.4898979485566356,-1.0,0.0,-1.0,0.0,-1.0,0.0,7967.3765625,216.83321073035555,5.879461521800001,0.18397403562713344
36,0.07017953400000002,7.793184856457588E-4,0.2898832734,0.024747164729897488,0.030419097200000002,0.004939079762111862,5.682274209400001,0.21401085531911015,36.0,0.0,1528.0,0.0,0.4401913875598086,5.551115123125783E-17,449827.0,0.0,280825.0,0.0,281000.98484142683,0.0,280825.0056823076,0.0,281220.88351764437,3.952628615143491,280979.4135574621,2.0388564779512977,9285516.2,34186.05864617915,85.53838619105515,0.4000000000000014,-1.0,0.0,-1.0,0.0,-1.0,0.0,7968.325,217.77313367972081,6.072756113999999,0.22963374675383186
37,0.0885583684,0.0035201900608636256,0.2773592936,0.011925711211024806,0.0318159728,0.006580373126276668,5.8188078006,0.10645258790055874,37.0,0.0,1548.0,0.0,0.427906976744186,5.551115123125783E-17,449827.0,0.0,280825.0,0.0,280999.6041764319,0.0,280825.0057272399,0.0,281232.2188626798,3.952628615143491,280983.7363195701,2.0388564779512977,9379446.2,34186.05864617915,86.99860785603522,0.4,-1.0,0.0,-1.0,0.0,-1.0,0.0,7996.7765625,225.5480008198435,6.2165414354,0.10630176182424175
38,0.056911532599999995,0.0022522498389410182,0.22429700740000005,0.0031935827120814332,0.0314523244,0.006737716075642091,5.7839642316,0.05890787933336537,38.0,0.0,1559.0,0.0,0.42201834862385323,0.0,449827.0,0.0,280825.0,0.0,280998.68909639027,0.0,280825.0057574138,0.0,281240.5585425133,3.952628615143491,280985.65485844924,2.0388564779512977,9426861.2,34186.05864617915,88.30363453657675,0.3999999999999986,-1.0,0.0,-1.0,0.0,-1.0,0.0,8018.05625,239.15474663517506,6.0966250959999995,0.061317249874935226
39,0.0633241752,0.002021513594355418,0.26132915380000005,0.01903790378125453,0.0312957192,0.006840428853410388,5.785107545,0.03554065431600596,39.0,0.0,1573.0,0.0,0.41441441441441446,5.551115123125783E-17,449827.0,0.0,280825.0,0.0,280997.20557372365,0.0,280825.00580701296,0.0,281244.9742250463,6.490091636933736,280990.484478052,3.2766199621363334,9440274.2,34186.05864617915,89.19814209211617,0.8,-1.0,0.0,-1.0,0.0,-1.0,0.0,8032.30703125,247.13597403920505,6.141056593199999,0.04965611472781974
40,0.1920376326,0.005499004475735973,28.1680843242,2.9427046510460513,0.037531360599999994,0.004854780016346635,6.4833700172,0.17773551842757523,40.0,0.0,1722.0,0.0,0.4329004329004329,0.0,499012.0,0.0,300499.0,0.0,300667.57814595196,0.0,300499.005931967,0.0,300933.6954233354,5.288506124783797,300671.33921942394,2.7818666601228728,1.0152184E7,35540.9860527251,92.40728468267868,0.7999999999999922,-1.0,0.0,-1.0,0.0,-1.0,0.0,8949.778125,267.61492947613294,34.881023334599995,2.986024043890637

